Polly's Polyhedral Scheduling in the Presence of Reductions

The polyhedral model provides a powerful mathematical abstraction to enable effective optimization of loop nests with respect to a given optimization goal, e.g., exploiting parallelism. Unexploited reduction properties are a frequent reason for polyhedral optimizers to assume parallelism prohibiting dependences. To our knowledge, no polyhedral loop optimizer available in any production compiler provides support for reductions. In this paper, we show that leveraging the parallelism of reductions can lead to a significant performance increase. We give a precise, dependence based, definition of reductions and discuss ways to extend polyhedral optimization to exploit the associativity and commutativity of reduction computations. We have implemented a reduction-enabled scheduling approach in the Polly polyhedral optimizer and evaluate it on the standard Polybench 3.2 benchmark suite. We were able to detect and model all 52 arithmetic reductions and achieve speedups up to 2.21$\times$ on a quad core machine by exploiting the multidimensional reduction in the BiCG benchmark.

==> compiletimecoarse.dat <==
benchmark abs rel errorabs errorrel
2mm 0.02364 52.41176 0.00153 5.76360
3mm 0.02987 50.53333 0.00112 4.35524
adi 0.26393 79.25490 0.00322 1.39246
atax 0.00981 41.00000 0.00179 8.17171
bicg 0.00767 32.31961 0.00164 8.43308
cholesky 0.06013 72.13725 0.00493 3.94163
correlation 0.03463 45.25490 0.00572 4.07067
covariance 0.03715 52.81176 0.00147 3.06739
doitgen 0.02476 47.60392 0.00299 6.56153
durbin 0.02682 53.78627 0.00187 5.41617
dynprog 0.10688 71.16863 0.00505 2.55324
fdtd-2d 0.06352 70.43333 0.00224 4.68923
fdtd-apml 0.14358 62.24706 0.00186 1.47666
floyd-warshall 0.00000 0.00000 0.00000 0.00000
gemm 0.01110 40.85882 0.00234 8.38440
gemver 0.01391 45.29020 0.00173 9.36041
gesummv 0.01065 40.04706 0.00336 8.49614
gramschmidt 0.04345 58.01961 0.00248 4.78052
jacobi-1d-imper 0.00767 39.07647 0.00150 10.96602
jacobi-2d-imper 0.03728 64.65882 0.00665 5.08586
lu 0.03670 61.92157 0.00094 5.19813
ludcmp 0.09299 68.37059 0.00212 2.03097
mvt 0.00670 28.75490 0.00066 4.31619
reg-detect 0.10728 66.96863 0.00183 1.63940
seidel-2d 0.05377 67.47255 0.00423 3.56954
symm 0.05252 67.22353 0.00168 3.08936
syr2k 0.01357 45.85098 0.00343 7.71618
syrk 0.01058 37.69804 0.00170 7.42567
trisolv 0.01357 49.69412 0.00130 8.03193
trmm 0.01535 50.20392 0.00267 10.86915


==> compiletimefine.dat <==
benchmark abs rel errorabs errorrel
2mm 0.03490 57.67059 0.00182 6.53333
3mm 0.04748 56.86667 0.00346 3.54609
adi 1.20811 91.38235 0.00856 0.34737
atax 0.01489 43.70000 0.00285 8.86237
bicg 0.01376 44.01373 0.00176 6.68487
cholesky 0.12935 76.47255 0.00443 1.93067
correlation 0.04721 50.71961 0.00232 3.77847
covariance 0.07909 67.53529 0.00209 2.59735
doitgen 0.03590 52.79020 0.00144 3.74738
durbin 0.05483 62.30196 0.00269 3.81660
dynprog 0.12648 66.85686 0.00700 1.59635
fdtd-2d 0.12306 72.10784 0.00711 2.34118
fdtd-apml 0.23987 72.25686 0.00245 1.16067
floyd-warshall 0.00000 0.00000 0.00000 0.00000
gemm 0.01715 44.80588 0.00187 6.83117
gemver 0.02072 52.04118 0.00368 7.88896
gesummv 0.01748 52.15882 0.00426 7.09491
gramschmidt 0.06124 56.92353 0.00769 3.50862
jacobi-1d-imper 0.02006 54.12549 0.00166 5.23037
jacobi-2d-imper 0.09215 73.57059 0.01022 3.31617
lu 0.18754 87.83333 0.00144 2.00026
ludcmp 0.13156 67.37255 0.00338 1.82188
mvt 0.01078 43.35490 0.00155 8.64739
reg-detect 0.13471 68.76078 0.00203 1.64747
seidel-2d 0.54961 93.77843 0.00801 0.65629
symm 0.07435 68.26471 0.00697 2.84114
syr2k 0.02123 52.68235 0.00197 8.74158
syrk 0.01871 50.06471 0.00263 8.55407
trisolv 0.06870 79.73922 0.00174 3.95713
trmm 0.12747 87.68235 0.00204 2.94197


==> compiletimehybrid.dat <==
benchmark abs rel errorabs errorrel
2mm 0.03397 56.24314 0.00164 5.45967
3mm 0.04596 56.66667 0.00181 3.65490
adi 0.91765 87.82353 0.00801 0.40612
atax 0.01383 40.39216 0.00155 7.25355
bicg 0.01350 41.79804 0.00080 5.40793
cholesky 0.11974 75.56667 0.00236 2.53854
correlation 0.04463 48.99412 0.00231 3.16998
covariance 0.07942 67.72549 0.00170 2.87790
doitgen 0.03370 48.85098 0.00128 3.45505
durbin 0.02695 45.89020 0.00145 3.73784
dynprog 0.10766 63.12941 0.00241 2.26407
fdtd-2d 0.12306 72.16078 0.00837 2.42649
fdtd-apml 0.14377 60.72157 0.00408 1.29059
floyd-warshall 0.00000 0.00000 0.00000 0.00000
gemm 0.01610 47.27451 0.00145 7.03258
gemver 0.02039 48.18039 0.00125 4.40027
gesummv 0.01696 53.10000 0.00207 7.43711
gramschmidt 0.05857 57.53529 0.00220 3.41329
jacobi-1d-imper 0.00767 33.93725 0.00177 9.70805
jacobi-2d-imper 0.03636 52.50588 0.00232 3.08052
lu 0.18727 87.87843 0.00216 1.95150
ludcmp 0.11530 64.88824 0.00275 1.93711
mvt 0.01013 41.06863 0.00064 6.30106
reg-detect 0.10675 63.48627 0.00215 2.27898
seidel-2d 0.05523 59.30196 0.00450 3.42216
symm 0.07181 68.70784 0.00230 2.84225
syr2k 0.01793 47.21373 0.00185 7.77447
syrk 0.01715 44.25882 0.00161 5.39514
trisolv 0.06839 79.77059 0.00565 4.30304
trmm 0.01510 43.56275 0.00225 7.62136


==> runtimeredpollyfirst.dat <==
benchmark no abs rel errorabs errorrel
2mm 0 2.380995 0.527154 0.011287 0.004215
3mm 1 3.568101 0.526094 0.019324 0.005585
adi 2 1.641895 0.993829 0.031155 0.018337
atax 3 0.053059 0.872322 0.002607 0.042846
bicg 4 0.042274 0.671091 0.004205 0.057339
cholesky 5 0.056305 1.015612 0.001726 0.025049
correlation 6 0.332895 2.711961 0.019551 0.140818
covariance 7 0.320564 2.442390 0.004522 0.052065
doitgen 8 0.183864 0.613565 0.015462 0.047962
durbin 9 0.084284 1.010633 0.000903 0.022055
dynprog 10 0.308193 0.971274 0.026163 0.068198
fdtd-2d 11 0.145630 1.015041 0.002871 0.068246
fdtd-apml 12 0.239030 1.001263 0.005872 0.022928
floyd-warshall 13 0.810665 1.001314 0.007959 0.010174
gemm 14 1.221535 0.535659 0.012975 0.008105
gemver 15 0.085784 0.866845 0.003017 0.028056
gesummv 16 0.043950 0.877555 0.000237 0.008674
gramschmidt 17 0.438856 1.035735 0.006676 0.025548
jacobi-1d-imper 18 0.001260 1.112284 0.000128 0.390785
jacobi-2d-imper 19 0.038926 0.974414 0.001884 0.052236
lu 20 1.139930 1.003161 0.013684 0.015436
ludcmp 21 0.247784 1.025838 0.010956 0.126757
mvt 22 0.053776 0.849532 0.003520 0.049578
reg-detect 23 0.000007 1.085846 0.000003 0.512796
seidel-2d 24 0.132521 1.016938 0.001133 0.023234
symm 25 13.119037 1.047938 0.443786 0.053679
syr2k 26 1.071766 0.957017 0.008423 0.018994
syrk 27 0.649962 0.843218 0.007262 0.011758
trisolv 28 0.043536 1.022694 0.005679 0.053036
trmm 29 6.047802 0.993994 0.105158 0.019569

